Comparison of Attitude Estimation Techniques for Low-cost Unmanned Aerial Vehicles

Attitude estimation for small, low-cost unmanned aerial vehicles is often achieved using a relatively simple complementary filter that combines onboard accelerometers, gyroscopes, and magnetometer sensing. This paper explores the limits of performance of such attitude estimation, with a focus on performance in highly dynamic maneuvers. The complementary filter is derived along with the extended Kalman filter and unscented Kalman filter to evaluate the potential performance gains when using a more sophisticated estimator. Simulations are presented that compare performance across a range of test cases, many where ground truth was generated from manually controlled flights in a flight simulator. Estimator scenarios that are generic across the different estimator types (such as the way sensor information is processed, and the use of dynamically changing gains) are compared across the test cases. An appendix is included as a quick reference for the common attitude representations and their kinematic expressions.

==> estimator_results_3D_mag/performance.txt <==

******************************************************
******* Results for scenario: 3D_mag           *******
----------------------------------------------------------------------
                GT SC  Est  MaxEVz MaxEVxy    FinH   FinPR
                             (deg)   (deg)   (deg)   (deg)
----------------------------------------------------------------------
 mockup_long_hover  2  ekf    0.98    0.73    0.04    0.19 
 mockup_long_hover  2   cf    2.17    1.62    0.39    0.52 
 mockup_long_hover  2  ukf    0.52    0.42    0.09    0.26 
       mockup_easy  2  ekf    1.15    0.62    0.03    0.17 
       mockup_easy  2   cf    2.51    1.82    0.57    0.30 
       mockup_easy  2  ukf    0.58    0.55    0.06    0.24 
    mockup_slowrot  2  ekf    0.57    1.02    0.25    0.11 
    mockup_slowrot  2   cf    1.57    1.34    0.11    0.12 
    mockup_slowrot  2  ukf    0.60    0.60    0.09    0.09 
            mockup  2  ekf    2.96    2.07    0.89    0.64 
            mockup  2   cf    2.81    2.04    1.90    1.18 
            mockup  2  ukf    0.65    0.60    0.16    0.18 
        straightup  2  ekf    0.91    0.73    0.01    0.05 
        straightup  2   cf    2.38    1.80    0.98    0.52 
        straightup  2  ukf    0.82    0.60    0.01    0.07 
       bumpy_hover  2  ekf    1.87    1.34    0.46    0.14 
       bumpy_hover  2   cf    1.77    1.90    0.78    0.29 
       bumpy_hover  2  ukf   26.25   17.18    0.28    0.04 
    straightflight  2  ekf    2.04    1.01    0.50    0.20 
    straightflight  2   cf    3.03    2.89    1.00    0.37 
    straightflight  2  ukf   29.86   10.59    0.16    0.01 
 longturn_bothways  2  ekf    4.26    3.52    0.66    0.39 
 longturn_bothways  2   cf    5.26    4.99    0.60    0.25 
 longturn_bothways  2  ukf   17.65   16.87    0.29    0.13 
         long_turn  2  ekf    4.50    4.20    0.96    0.50 
         long_turn  2   cf    4.38    4.23    2.29    1.24 
         long_turn  2  ukf   16.16   17.59    0.27    0.25 



==> estimator_results_dynamic_gains/performance.txt <==

******************************************************
******* Results for scenario: dynamic_gains    *******
----------------------------------------------------------------------
                GT SC  Est  MaxEVz MaxEVxy    FinH   FinPR
                             (deg)   (deg)   (deg)   (deg)
----------------------------------------------------------------------
 mockup_long_hover  2  ekf    0.71    0.41    0.08    0.14 
 mockup_long_hover  2   cf    1.41    0.36    0.31    0.10 
 mockup_long_hover  2  ukf    0.93    0.44    0.14    0.19 
       mockup_easy  2  ekf    0.59    0.35    0.07    0.10 
       mockup_easy  2   cf    1.35    0.59    0.93    0.09 
       mockup_easy  2  ukf    0.86    0.43    0.45    0.15 
    mockup_slowrot  2  ekf    0.66    0.71    0.03    0.04 
    mockup_slowrot  2   cf    1.19    1.05    0.33    0.05 
    mockup_slowrot  2  ukf    0.82    0.78    0.26    0.07 
            mockup  2  ekf    0.69    0.52    0.03    0.04 
            mockup  2   cf    1.46    0.82    0.09    0.03 
            mockup  2  ukf    1.02    0.65    0.03    0.10 
        straightup  2  ekf    1.09    0.62    0.27    0.25 
        straightup  2   cf    1.65    0.44    0.41    0.22 
        straightup  2  ukf    1.72    1.00    0.48    0.24 
       bumpy_hover  2  ekf    2.90    3.75    0.12    0.15 
       bumpy_hover  2   cf   11.99   12.43    0.45    0.10 
       bumpy_hover  2  ukf   43.05   30.37    0.22    0.29 
    straightflight  2  ekf   15.40   14.79    0.11    0.43 
    straightflight  2   cf    7.12    8.19    0.45    0.45 
    straightflight  2  ukf   52.02   18.37    0.28    0.26 
 longturn_bothways  2  ekf   14.97   11.50    0.29    0.10 
 longturn_bothways  2   cf   11.62    8.79    0.39    0.10 
 longturn_bothways  2  ukf   23.60   27.35    0.09    0.56 
         long_turn  2  ekf   14.08   14.06    0.40    0.49 
         long_turn  2   cf   11.10   11.29    0.12    0.40 
         long_turn  2  ukf   24.02   15.99    0.64    0.62 



==> estimator_results_no_mag/performance.txt <==

******************************************************
******* Results for scenario: no_mag           *******
----------------------------------------------------------------------
                GT SC  Est  MaxEVz MaxEVxy    FinH   FinPR
                             (deg)   (deg)   (deg)   (deg)
----------------------------------------------------------------------
 mockup_long_hover  2  ekf    2.23    0.58    2.23    0.38 
 mockup_long_hover  2   cf    2.19    0.94    2.19    0.14 
 mockup_long_hover  2  ukf    2.21    0.40    2.17    0.17 
       mockup_easy  2  ekf    4.92    0.64    4.92    0.30 
       mockup_easy  2   cf    4.13    0.90    4.13    0.56 
       mockup_easy  2  ukf    4.70    0.90    4.70    0.09 
    mockup_slowrot  2  ekf    1.92    1.37    1.92    0.41 
    mockup_slowrot  2   cf    3.18    1.39    3.18    0.56 
    mockup_slowrot  2  ukf    1.31    1.32    1.22    0.05 
            mockup  2  ekf    9.20    2.12    9.20    0.43 
            mockup  2   cf    9.92    2.49    9.92    0.38 
            mockup  2  ukf    7.43    2.13    7.43    0.09 
        straightup  2  ekf    4.93    0.59    4.92    0.26 
        straightup  2   cf    5.08    0.86    5.07    0.58 
        straightup  2  ukf    6.00    1.04    5.94    0.27 
       bumpy_hover  2  ekf   16.08   10.87   16.08    0.32 
       bumpy_hover  2   cf    9.91    6.95    9.91    0.61 
       bumpy_hover  2  ukf   29.38   23.15   29.38    0.27 
    straightflight  2  ekf    3.18   21.90    0.15    0.23 
    straightflight  2   cf    4.14    9.14    4.14    0.19 
    straightflight  2  ukf   13.03   46.18   12.70    0.33 
 longturn_bothways  2  ekf    8.49   10.30    8.33    0.62 
 longturn_bothways  2   cf    6.15    6.78    6.16    1.06 
 longturn_bothways  2  ukf   31.61   18.44   31.61    0.40 
         long_turn  2  ekf   14.73   15.27   14.03    2.03 
         long_turn  2   cf    9.07   10.11    7.92    1.77 
         long_turn  2  ukf   35.65   25.41   35.65    0.91 



==> estimator_results_nominal/performance.txt <==

******************************************************
******* Results for scenario: nominal          *******
----------------------------------------------------------------------
                GT SC  Est  MaxEVz MaxEVxy    FinH   FinPR
                             (deg)   (deg)   (deg)   (deg)
----------------------------------------------------------------------
 mockup_long_hover  2  ekf    1.24    0.58    0.35    0.38 
 mockup_long_hover  2   cf    2.78    0.95    0.22    0.14 
 mockup_long_hover  2  ukf    0.89    0.78    0.20    0.52 
       mockup_easy  2  ekf    1.80    0.65    0.02    0.28 
       mockup_easy  2   cf    3.30    1.08    0.27    0.52 
       mockup_easy  2  ukf    0.87    0.73    0.45    0.48 
    mockup_slowrot  2  ekf    0.74    1.12    0.07    0.24 
    mockup_slowrot  2   cf    1.86    1.63    0.01    0.42 
    mockup_slowrot  2  ukf    0.82    0.76    0.20    0.56 
            mockup  2  ekf    2.93    2.17    0.34    0.37 
            mockup  2   cf    1.96    1.56    0.43    0.27 
            mockup  2  ukf    1.08    0.76    0.03    0.51 
        straightup  2  ekf    1.21    0.59    0.20    0.26 
        straightup  2   cf    2.50    0.86    0.03    0.57 
        straightup  2  ukf    1.70    1.03    0.37    0.26 
       bumpy_hover  2  ekf    3.52    4.23    0.23    0.27 
       bumpy_hover  2   cf   11.81   11.67    1.82    0.74 
       bumpy_hover  2  ukf   28.30   21.45    0.23    1.04 
    straightflight  2  ekf   18.16   17.61    0.10    0.18 
    straightflight  2   cf    6.87    9.28    0.78    0.73 
    straightflight  2  ukf   55.54   21.26    0.19    0.06 
 longturn_bothways  2  ekf   13.86   10.45    0.31    0.27 
 longturn_bothways  2   cf   11.34    8.79    1.15    0.98 
 longturn_bothways  2  ukf   24.05   27.86    0.05    2.78 
         long_turn  2  ekf   14.36   14.06    1.24    1.15 
         long_turn  2   cf   11.10   11.29    1.48    1.87 
         long_turn  2  ukf   24.02   15.99    0.78    0.94 


